Parallel simulation of two--dimensional Ising models using Probabilistic Cellular Automata

We perform a numerical investigation of the \emph{shaken dynamics}, a parallel Markovian dynamics for spin systems with local interaction and whose transition probabilities depend on two parameters, $q$ and $J$, that tune the geometry of the underlying lattice. We determine a phase transition curve, in the $(q, J)$ plane, separating the disordered phase from the ordered one, study the mixing time of the Markov chain and evaluate the spin-spin correlations as $q$ and $J$ vary. Further, we investigate the relation between the equilibrium measure of the shaken dynamics and the Gibbs measure for the Ising model. Two different approaches are considered for the implementation of the dynamics: a multicore CPU approach, with code written in Julia and a GPU approach with code written in CUDA.

==> Figure/cputime.csv <==
size,time
256,47
512,190
1024,762
2048,3090
8192,49378
10240,76622
16384,177774
28671,515746


==> Figure/cputime.txt <==
67108864,38480
1048576,644
822083584,470286
262144,160
104857600,57431
4194304,2615
16777216,10129
268435456,146749
126877696,68025
65536,40


==> Figure/gputime.csv <==
size,time
256,4
512,4
1024,5
2048,11
8192,118
10240,157
16384,432
28671,1336


==> Figure/gputime.txt <==
822083584,1001
16777216,25
126877696,146
4194304,9
1048576,5
262144,4
65536,4
104857600,122
67108864,87
268435456,304


==> Figure/gputime1.csv <==
size,time
256,4
512,4
1024,5
2048,9
4096,25
8192,87
10240,122
11264,146
16384,304
28672,1001

